Leveraging Entailment Judgements in Cross-Lingual Summarisation

Synthetically created Cross-Lingual Summarisation (CLS) datasets are prone to include document-summary pairs where the reference summary is unfaithful to the corresponding document as it contains content not supported by the document (i.e., hallucinated content). This low data quality misleads model learning and obscures evaluation results. Automatic ways to assess hallucinations and improve training have been proposed for monolingual summarisation, predominantly in English. For CLS, we propose to use off-the-shelf cross-lingual Natural Language Inference (X-NLI) to evaluate faithfulness of reference and model generated summaries. Then, we study training approaches that are aware of faithfulness issues in the training data and propose an approach that uses unlikelihood loss to teach a model about unfaithful summary sequences. Our results show that it is possible to train CLS models that yield more faithful summaries while maintaining comparable or better informativess.

==> TODOs.txt <==


## Related to Infuse
- prepare ChemSumm in json format to send to Griffin to upload in his HF (done)
(just with the original fields and values on the dataset without our standarisation)
- add Diversumm subsets in Infuse github (done)

- ppt and video  (done)
- upload the camera-ready version to arXiv (done)

Related to XWikis
- process human validation annotations and made them available in XWikis github (we'll then made available our standarisation in the xlingual github)

## For the xlingual paper

~~~ Reviews:

* human evaluation
  - pick up one of each group (big/small dataset) e.g., fr-em and zh-en
  - see how to use an LLM as similated human , paper:
 
* ablation in segment embeddings only for UL

* translation baseline? look if we have translations of input documents

* applying our approach in the context of LLMs, may be add a short sentence in Conclusion section.

* add reference to paper? https://arxiv.org/pdf/2301.10483.pdf

* choice of UniEval vs QAFactEval? ==> add QAFactEval

* reviewer ta3q. Everything we did for XWikis re-do for CrossSum. Or another option, evaluate our models zero-shot on CrossSum test-set for the lang pairs we consider. 



~~~ Ours:

* add discussion of length

* add other baselines? reviewers might ask for this, e.g., instead of taking the 10% lowest scoring entailment just take the 10% random. mFACE paper does this baseline.

good idea. do this for clean ?

* analysis of sequence/probabilities/entropy for the mask vs ul models. we can score unfaithful sentences from human annotations and sentences deemed as unfaithful from the generated summaries automatically identified by infuse. Ideally, if the model is better should assign lower probabilities to unfaithful sequences. try to look at loss/entropy in the case of unfaithful sentences (use human annotated ones) for the different models.

* try to add the ul_soft if it works better? get the missing ckpts or we just stay with ul_merge?

* case in table 14

* add the process of grid search? yes, and actually this should be done on the validation set. threshold selection, double validation

* truncation loss paper?


~~~ TODOs for camera ready


1. threshold selection and models selection and results

2. selection of human sample (20 each fr-en and zh-en

3. additional metrics QA? LLM-based? (Huajian look recent LLM-based metrics?)
G-eval (GPT4) or G-eval like with some other LLM? e.g. BOOM?
We can go ahead and try Geval, please let me know which resources do we need for this and whether I can help get access, e.g., get access to paid API?

also, we didnt discuss about the comparative evaluation, we could look into this, but do not know how the setting would be? Ask the LLM to compare the outputs of different models, e.g. compare UL's with Vanilla's generated summaries? how would be enter this in Table 3? It seems a bit more complex. Maybe we should first try G-eval, try it in the cross-lingual and monolingual proxy configurations; and maybe try other LLM (e.g. BLOOM?).


4. random clean baseline

5. relation to truncation loss paper and probabilities of unfaithful/faithful sentences (Laura: what we do?)
Add NLL analysis on faithful/unfaithful sentences (annotated validation and test outputs?). Report sequence nll and length normalised (divided by seq length). Models UL vs Mask (and clean/vanilla too?).

NLL on the human annotated validation or test samples computed as here to have an look at model confidencse scores:
http://proceedings.mlr.press/v70/guo17a/guo17a.pdf

6. cross-domain in zero-shot improvement with faithful training: inital experiments on voxeurop.
==> take all monolingual variants: vanilla, clean, ul, mask and apply zero-shot fashion over Voxeurop. The Vanilla version should be roughly comparable (modulo different model input size/voc) to the Zero line in Table 7 of the original paper.

7. address other comments by reviewers, e.g.:
   - discussion about connection with LLMs

look at if any connection with the following paper:
SILO language models: Isolat-
ing legal risk in a nonparametric datastore. In The Twelfth
International Conference on Learning Representations,
2024. URL https://openreview.net/forum?
id=ruk0nyQPec.

8. prepare code and resources gihub (could be a sub-repo from infuse?)

==> rebuttal.txt <==
m5FT

Summary Of Weaknesses:
The paper only focuses on experiments within the XNLI setup, though I think it should compare this to other monolingual-based approaches (e.g. using machine translation).

Response:
Thanks for your comments. We have demonstrated the consistent conclusion in our mono english setting in Table 9. We use INFUSE as a representative NLI evaluator, UniEval as a representative QA evaluator, and LaBSE as a representative cosine similarity evaluator. Machine translation may also bring more hallucination and thus we cannot be sure which part is from the models and which part is from the translation model. 

With rapid development of LLMs and its successful application on abstractive summarization, I'm not sure how much of this improved modeling techniques can be applied towards LLM-based summarization systems.

Response:
In this paper, we first validate the effectiveness of the multi-lingual NLI model, ensuring it can be used to detect unfaithful summaries in training data of cross-lingual settings. Then, we study training approaches that are aware of unfaithfulness sentences.  
(1) By integrating the NLI model as a component in LLM-based summarization systems, developers can more accurately filter out or correct unfaithful elements in the training data. This process not only improves the quality of the generated summaries but also ensures that the system is more robust across different languages, enhancing its applicability and effectiveness in global, multilingual contexts.
(2) By implementing our unlikelihood loss that is sensitized to the nuances of unfaithful sentences, LLMs can be conditioned to avoid generating such content in their outputs. This approach directly translates to an improvement in the quality of abstractive summarization, ensuring that generated summaries are not both relevant and trustworthy.

This paper haven't referenced a similar work that has been published on using NLI to improve coverage while maintaining factuality https://arxiv.org/pdf/2301.10483.pdf

Response:
Thanks for your notification. We will add the citation. 

Comments, Suggestions And Typos:
I assume the bulk of this work was done before wide adoption of LLMs since the middle of 2023. An important future work would be thinking about ways to apply these methods towards LLM-based systems to improve actuality.

response:

We greatly appreciate your suggestion regarding how to integrate our method in LLM. We will add a corresponding discussion in the revised version.  
 


----------------------------------------------
rMs1


Summary Of Weaknesses:
This paper sounds like stacking existing methods in a straightforward way. Hence, the novelty is low.

It is unclear how XNLI is used to improve faithfulness in summarizaiton under cross-lingual settings. XNLI is a pair-wise, cross-lingual NLI dataset.

It is unclear how the authors computed scores in Table 2. Did they use a model find-tuned on XNLI to measure the entailment score between two sentences in two different languages?

An important baseline missing is to translate text pairs into English and then use English only faithfulness metrics.

response:
for (1)
Thanks for your review. As you point out, in this paper, we 'stack' existing methods, after intensive consideration. After confirming that cross-lingual NLI model can be applied to assess the faithfulness of cross-lingual data, we explore different existing NLI inference strategies including FULLDOC, Summac, SENTLI and INFUSE. We demonstrate that INFUSE is the most suitable method for summary faithful evaluation in Table 2. When designing the faithfulness aware approaches, we employ unlikelihood loss. We consider the direct use of unlikelihood loss will hurt language modeling so add an extra segment embedding to alleviate this issue. To assess the performance of different training approaches in cross-lingual settings, and to avoid using the NLI model to evaluate itself, we select a cosine similarity based evaluator LaBSE and QA based evaluator UniEval as complement metrics.   
We do not simply 'stack' existing methods but carefully select from existing methods and modify them to suit our aims, to build a CLS which both informative and faithful. 


for (2): Sorry for the confusion. 
In the paper, X-NLI is a multilingual NLI dataset. XNLI refers to cross-lingual NLI. We leverage the signal from the cross-lingual NLI model to better train the model. Thanks for your notification. We will add the note of the difference clearly in the final version. 

for (3): Yes. The backbone NLI model was fine-tuned on multilingual setting (French premise and French hypothesis), but never seen cross-lingual samples. Thus, we first validate its performance in cross-lingual setting in Table 1. We found that our model shows good performance in cross-lingual settings, so further apply them to assess the faithfulness of the summaries in XWikis in Table 2.   

for (4): Thanks for your careful review. 
a. The previous work (XWikis paper) already contains results on the pipeline method, which is consistently lower than the end-to-end method at around 1.5 RougeL points.
b. We are also very interested in hallucinations occurring in a pipeline method, as they may come from both summarisation and translation stages, resulting in a lower faithfulness score and complex questions. However, the introduction of the pipeline method will split the research focus into two different stages and we are hard to say how much hallucination comes from model or translation tools. 
In this short paper, our aim is how to leverage cross-lingual Natural Language Inference (XNLI) to train a summariser that is both informative and faithful in the CLS setting. 
c. If you question our method in English setting, we have included the results of monolingual english in Table 9.  



Comments, Suggestions And Typos:
Why sometimes XNLI and other times X-NLI?
Why part of the experiments on mT5 and the others on mBART?
Why cz row and column are missing in Table 1?
Will the authors release their annotations?
Many sentences are unfinished.

response
(1) Thanks for your notification. as mentioned before, X-NLI is a multilingual NLI dataset. XNLI refers to cross-lingual NLI. we will add the footnote to avoid such confusion.  

(2) The off-the-shelf NLI model is based on mT5. The experiment on summarization is based on mBART. 

(3)In Appendix A (line 648) we explain that we do not include results for the Czech language as it is not covered in the X-NLI test. Thanks for your notification, we will explicitly mention this in the main body. 
(4) Yes, we will release our annotation. 
(5) 

----------------------------------------------

 bF5n

Summary Of Weaknesses:

Lack of ablation studies. While their unlikelihood loss that is augmented with additional embeddings yields strong performance, there is no ablation study investigating the effect of the additional embeddings. The additional embeddings can also be used with the normal cross-entropy loss to see whether the unlikelihood loss better leverage the embeddings.

No human evaluation. They only present results with automatic metrics, while they could produce inaccurate evaluation. Considering that the faithfulness evaluation is actually done in the monolingual setting using the provided English documents, it is also unclear why the authors specifically choose UniEval as their faithfulness metric, while there are many other metrics (e.g., QAFactEval).


response:
(1) Lack of ablation study
The intuition of additional segment embeddings is, for an unfaithful phrase such as 'New York', the model should be penalized to generate 'New' given the previous tokens, but should not be penalized to generate 'York' given 'New' and previous tokens. Thus, the direct use of unlikelihood loss would hurt the language modeling, thus we add the segment embedding to alleviate the penalty for 'York'.
We first attempt the unlikelihood loss without segment embedding in all language directions. However, the results are lower than vanilla at average 0.7 RougeL score.   
We also attempt the mask loss with segment embedding on de and fr and find there is no change of performance. 
Thanks for your reviews. We will add the intuition and the ablation study, including the experiments above, into the final version. 

(2) 
Thank you for your constructive feedback regarding the evaluation of our model-generated summaries. We understand the importance of human evaluation in assessing the faithfulness and informativeness of summaries, especially in light of the limitations associated with automatic evaluation metrics, which may not fully capture human judgment.

However, our research setting poses unique challenges that impact our ability to conduct extensive human evaluations. Specifically, our focus on cross-lingual summarization necessitates the involvement of bilingual annotators who are proficient in both the source and target languages. This requirement significantly narrows the pool of potential annotators, making the process of obtaining high-quality, bilingual annotation both challenging and costly.

The scarcity of such bilingual annotators, combined with the financial constraints, limited our ability to include human evaluation in our study. Despite this, we made concerted efforts to ensure the reliability of our results through the use of three advanced automatic evaluation metrics, LaBSE, INFUSE and UniEval. These metrics, while not perfect, have been validated as reasonably effective in assessing faithfulness and informativeness of summary quality.

not sure. mention it will limit the community if we require human evaluation for every work. 

b.
'Considering that the faithfulness evaluation is actually done in the monolingual setting using the provided English documents, it is also unclear why the authors specifically choose UniEval as their faithfulness metric, while there are many other metrics (e.g., QAFactEval).'
No. We use crosslingual setting for LaBSE and INFUSE, and mono-lingual for UniEval.  We select uni-eval as it shows the best correlation with humans as a small model. 
We need a QA based method to avoid using NLI model to evaluate itself. 
uni-eval showed a better correlation with humans than QAFactEval. 



----------------------------------------------


ta3q

Summary Of Weaknesses:
a. No human evaluation of model-generated summaries in terms of faithfulness and informativeness. Although automatic evaluation metrics are used, they still can not fully reflect human opinions. This raises the concern of the reliability of the results reported in the paper.

b. The generalizability of the proposed method is not validated, as the experiments are conducted on a single model (mT5-large) on a single dataset.

c. Lack of novelty. The paper applies existing methodologies in cross-lingual summarization without mentioning difficulties or solutions specific to cross-lingual summarization. Specifically, the NLI model for faithfulness evaluation, and methods to train more faithful summarization models, are all from previous works.

d. No baseline considered in Section 3.2. More explanations are required if there is no baseline available in the cross-lingual summarization setting.


response:
a.
b. constraint resource 
Xwikis contain 5 language directions. each contains 100k data pairs. 
We use MBART50 not MT5. 

c. our method is not limited to cross-lingual setting but also works in mono lingual en
same reply to review 

d.  vanilla (no faithfulness information provided)
and clean (remove noise data) are two baseline. 

Comments, Suggestions And Typos:
a. line 111-112 If the model is finetuned on English premise and hypothesis pairs, why can it predict on a cross-lingual setting? Is the mT5-large model already finetuned on premise-hypothesis pairs from different languages?

b. line 127. It would be better to rephrase "we make use of XNLI to assess" as "we make use of a cross-lingual NLI model to assess the faithfulness of summaries in a cross-lingual setting."

c. line 188. What's the purpose of the math formula? The formula is the likelihood of the generated summary, but it is not clear the purpose of putting the formula here.

d. line 195. Please explain more: "these annotations are propagated back to tokens"

e. line 835. How do you decide the value of X for different languages (e.g., 10 for German)?

f. line 213. It would be better to mention that INFUSE gives span-level prediction. Otherwise it can be confusing as NLI model usually gives sentence-level prediction.

g. line 256. It would be better to replace "content adequacy" with "informativeness"

h. Is there any previous work on evaluating and improving faithfulness in cross-lingual summarization? If not, it would be better to mention this point in the introduction.

i. How are the faithfulness labels obtained for the 238 Xwikis samples? (Some human annotation is conducted, or there are already annotations in the original dataset?)


response:
a. The MT5 NLI model is fine-tuned on multilingual settings, eg, seen the French premise/hypothesis and German premise/hypothesis but never seen a cross-lingual sample such as the French premise with German hypothesis.  That's the reason why we need to validate the efficacy of the model before applying it in assessing the faithfulness of summaries. 

b.c.g thanks for your careful review and notification. especially point b. We will correct them in revision. 
as also pointed out by the reviewer rMs1. We will avoid using xnli, which may lead to ambiguity.


d. If a sentence is labeled as unfaithful, this label will be propagated to each token belonging to the sentence. 

e. After annotating training data using cross-lingual NLI model, we inspect the average entailment score for 5 languages. We find both English and Chinese got relatively lower entailment scores. We guess there may be more hallucinations in these two languages. So we finally select 10% for German, French and Czech and 20 for Chinese and English. 

f. INFUSE also produces sentence-level annotation. 

h. thanks. mention μplan here? or I remember another work you send to me, they conduct experiments in Chinse only?

i. here we should say we take it from the author?  

==> rebuttal_rich_rev.txt <==
# rebuttal

## **R1 m5FT**

We greatly appreciate the thoughtful and constructive feedback provided in your review. 

### **Summary Of Weaknesses:**

- **Weakness**: The paper only focuses on experiments within the XNLI setup, though I think it should compare this to other monolingual-based approaches (e.g. using machine translation).
    
    **Response:**

    For cross-lingual summarisation we focus on XNLI (and NLI) based approaches as these are the most feasible and scalable for multiple and cross-languages. For instance, it would be expensive and with lower performance question answering based evaluators in a cross-lingual setting. 
    
    Regarding the integration of machine translation, we carefully considered this option. However, we identified several potential complications that could affect the purity and interpretability of our results. Notably, machine translation systems may introduce themselves hallucinations. However, we can include this as a baseline in our final version.
    
    
- **Weakness**: With rapid development of LLMs and its successful application on abstractive summarization, I'm not sure how much of this improved modeling techniques can be applied towards LLM-based summarization systems.
    
    **Response:**
    
    LLMs are known to hallucinate and this problem captures attention of much current research (several current surveys exist on this subject and LLMs hallucination evaluation platforms, e.g., https://huggingface.co/blog/leaderboard-hallucinations). Thus, our approach can also be adopted to improve LLMs in the following main ways:

    (1) Our XNLI based approach serves to evaluate LLM generated summaries.
    (2) Our approach to assess the quality of reference summaries is still relevant in the context of LLMs. It has been shown the impact of bad quality examples in fine-tunning LLMs and their tendency to hallucinate. Thus, our approach can be used to select good training data for LLM fine-tuning. 
    (3) Our proposed unlikelihood loss that is sensitive to the nuances of unfaithful sentences would also be an exelent alternative to fine-tune LLMs.
    
- **Weakness**: This paper haven't referenced a similar work that has been published on using NLI to improve coverage while maintaining factuality https://arxiv.org/pdf/2301.10483.pdf
    
    **Response:**
    
    Thank you for pointing to this reference we will add the discussion in the final version. **However**, different from our work, this paper is on monolingual English. In addition, this is contemporary work as seems published on arxiv close to our submission deadline.

### **Comments, Suggestions And Typos:**

- I assume the bulk of this work was done before wide adoption of LLMs since the middle of 2023. An important future work would be thinking about ways to apply these methods towards LLM-based systems to improve actuality.
    
    **Response:**
    
    We will include a dedicated section in the revision of our paper that discusses application of our methods to LLMs (as mentioned above). However, our method was applied on pre-trained language models forseen the its application to several cross-lingual pairs with potential less training data. For isntance, we dont believe that LLMs can handle with excellent performance summarisation in Czech.
    

# R2 rMs1

We greatly appreciate the thoughtful and constructive feedback provided in your review.

### **Summary Of Weaknesses:**

- **Weakness**: This paper sounds like stacking existing methods in a straightforward way. Hence, the novelty is low.
    
    **Response:**
    
    There was no work focusing on cross-lingual summarisation faithfulness evaluation. Our approach strategically selects, modifies, and applies methods to address hallucinations in cross-lingual sumamries.
    
    **Selection of Methods:** Our research goes beyond merely 'stacking' existing methods. We conducted a comprehensive analysis to determine the most effective NLI inference strategies for our specific context. This meticulous selection process is evidenced by our demonstration that the INFUSE method, among others we tested (FULLDOC, summac, SENTLI), is optimally suited for evaluating the faithfulness of long-text cross-lingual summaries, as detailed in Table 2 of our paper.
    
    **Innovative Modification of Existing Techniques:** Recognizing the limitations of direct unlikelihood loss application in language modeling, we innovatively introduced an extra segment embedding to mitigate potential negative impacts. This modification represents an advancement in employing unlikelihood loss for training language models, particularly in preserving informativeness while enhancing content faithfulness.
    
    **Comprehensive Evaluation:** To ensure robust evaluation beyond NLI-based assessments, we incorporated complementary metrics using LaBSE for cosine similarity evaluation and UniEval for QA-based assessment. This comprehensive evaluation framework, tailored for cross-lingual settings, allows us to validate the effectiveness of our approach without relying solely on the NLI model, thereby avoiding circular validation.
    
    By thoughtfully selecting, modifying, and evaluating these methods, we have developed a faithfulness-aware training approach that prioritizes both informativeness and faithfulness.
    
    
- **Weakness**: It is unclear how XNLI is used to improve faithfulness in summarizaiton under cross-lingual settings. XNLI is a pair-wise, cross-lingual NLI dataset.
    
    **Response:**
    
    Regarding the use of XNLI/X-NLI in our work. X-NLI is indeed an NLI **dataset** designed for evaluating model performance on pair-wise text inference across multiple languages. XNLI refers to cross-lingual NLI evaluation in our paper. We first use the X-NLI dataset to verify the performance of the cross-lingual NLI model in cross-lingual premise-hypothesis pairs (e.g., premise in French, hypothesis in English). We then leverage the signal from the cross-lingual NLI model for summarisation evaluation and training. We will clarify this in the paper. 
    
- **Weakness**: It is unclear how the authors computed scores in Table 2. Did they use a model find-tuned on XNLI to measure the entailment score between two sentences in two different languages?
    
    **Response:**
    
    Yes. The backbone NLI model we used was fine-tuned in multilingual setting (French premise/hypothesis or German premise/hypothesis), but never seen cross-lingual samples (French premise with German hypothesis). Thus, we first validate its performance in cross-lingual setting in Table 1. We found that the model shows good performance in cross-lingual settings, so further apply them to assess the faithfulness of the summaries in XWikis in Table 2.   
    
- **Weakness**: An important baseline missing is to translate text pairs into English and then use English only faithfulness metrics.
    
    **Response:**
    
    Thank you for your suggestion regarding the inclusion of a baseline that involves translation into English then applying English-only faithfulness metrics. Your point raises an important consideration in the evaluation of cross-lingual summarization systems.
    
    (1) It's worth noting that previous work, as detailed in the XWikis paper, has explored the pipeline approach of translation followed by summarization and found that it generally underperforms relative to end-to-end methods by approximately 1.5 RougeL points. This finding aligns with our decision to focus on direct cross-lingual approaches rather than employing an intermediary translation step, which, as the XWikis paper suggests, may compromise the overall performance of the summarization.
    
    (2) Furthermore, hallucinations can originate from both the summarization and translation stages, complicating the attribution of errors and potentially reducing faithfulness scores. The integration of a pipeline method would necessitate dividing our research focus between these two distinct processes, making it challenging to ascertain the origin of hallucinations—whether they stem from the summarization model or translation tools. Given the limited scope of this short paper, our primary objective has been to explore training end-to-end summarizers that are both informative and faithful in a cross-lingual setting.
    
    (3) Regarding concerns about our method's performance in an English setting, we have included results for monolingual English in Table 9 to demonstrate the applicability and robustness of our approach across languages, including within a monolingual context.
    

### **Comments, Suggestions And Typos:**

- Why sometimes XNLI and other times X-NLI?
Why part of the experiments on mT5 and the others on mBART?
Why cz row and column are missing in Table 1?
Will the authors release their annotations?
Many sentences are unfinished.
    
    **Response:**
    
    (1) We will make clear the convention regarding XNLI/X-NLI as mentioned above. 
    
    (2) Our decision to employ mBART for summarization tasks was directly influenced by compatibility with prior work within the XWikis dataset. 
    
    Conversely, for cross-lingual NLI tasks we utilised off-the-shelf NLI models. We opted for the mT5 model. Prior to its application, we rigorously validated the performance of mT5 in cross-lingual settings, as detailed in Table 1, to ensure its suitability and reliability for our analysis.
    
    An additional advantage of utilizing distinct models for summarization and evaluation is the mitigation of preference bias—a phenomenon where model-based evaluators demonstrate a bias toward summaries generated by the same underlying model. This issue is well-documented in the literature, with studies [1,2] indicating that such bias can compromise the impartiality and trustworthiness of evaluation metrics. By employing mT5 for evaluation and mBART for summarization, we inherently reduce the risk of preference bias influencing our results, thereby enhancing the credibility and objectivity of our evaluative conclusions.
    
    (3) Regarding the absence of Czech (cz) language results in Table 1, we realize this might have been unclear to readers. As detailed in Appendix A (line 648), Czech is not part of the X-NLI test set, limiting our ability to conduct the evaluation for this language. We will make clear this point in the paper.
    
    (4) Yes, we will release all data, annotation, and code. 
    
    Reference
    
    [1] Understanding factual errors in summarization: Errors, summarizers, datasets, error detectors
    
    [2] Revisiting the gold standard: Grounding summarization evaluation with robust human evaluation.
    

## **R3 bF5n**

We greatly appreciate the thoughtful and constructive feedback provided in your review.

### **Summary Of Weaknesses:**

- **Weakness**: Lack of ablation studies. While their unlikelihood loss that is augmented with additional embeddings yields strong performance, there is no ablation study investigating the effect of the additional embeddings. The additional embeddings can also be used with the normal cross-entropy loss to see whether the unlikelihood loss better leverage the embeddings.
    
    **Response:**
    
    We appreciate the emphasis on the importance of ablation studies to delineate the contributions of different components of our proposed method. Our approach, which integrates unlikelihood loss with additional segment embeddings, was developed with the specific goal of refining the model's language modelling in generated summaries.
    
    The rationale behind introducing additional segment embeddings is to mitigate the potential over-penalization inherent in the direct application of unlikelihood loss. For instance, in the case of an unfaithful phrase like 'New York,' while the generation of 'New' following previous tokens should be penalized to avoid unfaithfulness, the subsequent generation of 'York' given 'New'  should not be similarly penalized to preserve language fluency.
    
    In our preliminary experiments:
    
    - Applying unlikelihood loss without the segment embeddings across all language directions resulted in a noticeable decrease in performance, specifically an average reduction of 0.9 RougeL points compared to the baseline (vanilla model). This underscores the necessity of segment embeddings in counterbalancing the stringent nature of unlikelihood loss.
    - Furthermore, we tested the application of mask loss with segment embeddings in German (de) and French (fr) language settings. These trials indicated no significant change in performance, suggesting that the beneficial effects observed are specifically attributable to the synergistic combination of unlikelihood loss and segment embeddings, rather than the segment embeddings alone.
    
    We will incorporate a comprehensive ablation section in the final version of our manuscript. This section will detail the intuition behind our methodological choices, and present the outcomes of our preliminary experiments.
    
- **Weakness**: No human evaluation. They only present results with automatic metrics, while they could produce inaccurate evaluation.
    
    **Response:**
    
    We understand the importance of human evaluation in assessing the faithfulness and informativeness of summaries, especially in light of the limitations associated with automatic evaluation metrics, which may not fully capture human judgment.
    
    However, our research setting poses unique challenges that impact our ability to conduct extensive human evaluations. Specifically, our focus on cross-lingual summarization necessitates the involvement of bilingual annotators who are proficient in both the source and target languages. Moreover, we cover several languages. This requirement significantly narrows the pool of potential annotators, making the process of obtaining high-quality, bilingual annotation both challenging and costly.
    
    We made concerted efforts to ensure the reliability of our results through the use of three advanced automatic evaluation metrics LaBSE, INFUSE and UniEval that correlate well with human judgements. We carried out manual inspection of model outputs and will add this in the final version.

- **Weakness**: 'Considering that the faithfulness evaluation is actually done in the monolingual setting using the provided English documents, it is also unclear why the authors specifically choose UniEval as their faithfulness metric, while there are many other metrics (e.g., QAFactEval).’
    
    **Response:**
    
    This is incorrect, faithfulness is not done solely in English. We do cross-lingual evaluation via LaBSE and INFUSE; and mono-lingual for UniEval. We include a QA based method to complement the evaluation. We use UniEval as it showed a good correlation with humans in SummEval. We will include the experiment with QAFactEval as an additional score. 
    

## **R4 ta3q**

We greatly appreciate the thoughtful and constructive feedback provided in your review.

### **Summary Of Weaknesses:**

- **Weakness**:  No human evaluation of model-generated summaries in terms of faithfulness and informativeness. Although automatic evaluation metrics are used, they still can not fully reflect human opinions. This raises the concern of the reliability of the results reported in the paper.
    
    **Response:**
    
    We understand the importance of human evaluation in assessing the faithfulness and informativeness of summaries, especially in light of the limitations associated with automatic evaluation metrics, which may not fully capture human judgment.
    
    However, our research setting poses unique challenges that impact our ability to conduct extensive human evaluations. Specifically, our focus on cross-lingual summarization necessitates the involvement of bilingual annotators who are proficient in both the source and target languages. Moreover, we cover several languages. This requirement significantly narrows the pool of potential annotators, making the process of obtaining high-quality, bilingual annotation both challenging and costly.
    
    We made concerted efforts to ensure the reliability of our results through the use of three advanced automatic evaluation metrics LaBSE, INFUSE and UniEval that correlate well with human judgements. We carried out manual inspection of model outputs and will add this in the final version.
    
- **Weakness**: The generalizability of the proposed method is not validated, as the experiments are conducted on a single model (mT5-large) on a single dataset.
    
    **Response:**
    
    The XWikis dataset encompasses five languages and we studied 5 pairs thereof with varied resources and from different families, English distant as Chinese and lower resource as Czech. This linguistic diversity provides a robust foundation for evaluating our method's efficacy across different languages. We believe that the size and scope of the XWikis dataset contribute significantly to the validity and relevance of our findings.
    
    
- **Weakness**: Lack of novelty. The paper applies existing methodologies in cross-lingual summarization without mentioning difficulties or solutions specific to cross-lingual summarization. Specifically, the NLI model for faithfulness evaluation, and methods to train more faithful summarization models, are all from previous works.
    
    **Response:**
    
    There was no work focusing on cross-lingual summarisation faithfulness evaluation. Our approach strategically selects, modifies, and applies methods to address hallucinations in cross-lingual sumamries.
    
    **Selection of Methods:** Our research goes beyond merely 'stacking' existing methods. We conducted a comprehensive analysis to determine the most effective NLI inference strategies for our specific context. This meticulous selection process is evidenced by our demonstration that the INFUSE method, among others we tested (FULLDOC, summac, SENTLI), is optimally suited for evaluating the faithfulness of long-text cross-lingual summaries, as detailed in Table 2 of our paper.
    
    **Innovative Modification of Existing Techniques:** Recognizing the limitations of direct unlikelihood loss application in language modeling, we innovatively introduced an extra segment embedding to mitigate potential negative impacts. This modification represents an advancement in employing unlikelihood loss for training language models, particularly in preserving informativeness while enhancing content faithfulness.
    
    **Comprehensive Evaluation:** To ensure robust evaluation beyond NLI-based assessments, we incorporated complementary metrics using LaBSE for cosine similarity evaluation and UniEval for QA-based assessment. This comprehensive evaluation framework, tailored for cross-lingual settings, allows us to validate the effectiveness of our approach without relying solely on the NLI model, thereby avoiding circular validation.
    
    By thoughtfully selecting, modifying, and evaluating these methods, we have developed a faithfulness-aware training approach that prioritizes both informativeness and faithfulness.

- **Weakness**: No baseline considered in Section 3.2. More explanations are required if there is no baseline available in the cross-lingual summarization setting.
    
    **Response:**
    
    **This is incorrect**. We included two baselines to ensure a robust evaluation framework. 
    
    1. **Vanilla (Section 4):** This baseline represents the standard approach to the task without incorporating any specific mechanisms to enhance faithfulness in the generated summaries. By including this baseline, we aim to provide a foundational comparison point that illustrates the effectiveness of our proposed method against a conventional setup where no additional faithfulness information is provided.
    2. **Clean (Section 3.2):** The second baseline, referred to as "clean," involves a preprocessing step where noisy data are directly filtered out from the training set. This approach seeks to improve the quality of the input data and, by extension, the faithfulness of the generated summaries through data curation rather than through the modification of the model architecture or training process.
    

### **Comments, Suggestions And Typos:**

- a. line 111-112 If the model is finetuned on English premise and hypothesis pairs, why can it predict on a cross-lingual setting? Is the mT5-large model already finetuned on premise-hypothesis pairs from different languages?
    
    b. line 127. It would be better to rephrase "we make use of XNLI to assess" as "we make use of a cross-lingual NLI model to assess the faithfulness of summaries in a cross-lingual setting."
    
    c. line 188. What's the purpose of the math formula? The formula is the likelihood of the generated summary, but it is not clear the purpose of putting the formula here.
    
    d. line 195. Please explain more: "these annotations are propagated back to tokens"
    
    e. line 835. How do you decide the value of X for different languages (e.g., 10 for German)?
    
    f. line 213. It would be better to mention that INFUSE gives span-level prediction. Otherwise it can be confusing as NLI model usually gives sentence-level prediction.
    
    g. line 256. It would be better to replace "content adequacy" with "informativeness"
    
    h. Is there any previous work on evaluating and improving faithfulness in cross-lingual summarization? If not, it would be better to mention this point in the introduction.
    
    i. How are the faithfulness labels obtained for the 238 Xwikis samples? (Some human annotation is conducted, or there are already annotations in the original dataset?)
    
    **Response:**
    
    a. The mT5 NLI model is fine-tuned in multilingual settings, eg, seen the French premise/hypothesis and German premise/hypothesis but never seen a cross-lingual sample such as the French premise with German hypothesis.  That's the reason why we need to validate the efficacy of the model before applying it in assessing the faithfulness of summaries.
    
    b.c.h.g We appreciate your careful review and the specific suggestions for improving the clarity and accuracy of our manuscript. We agree with your recommendations and will make the following modifications in the revised version.
    
    d. When a sentence within a summary is identified as unfaithful, this unfaithfulness label is applied to each constituent token of the sentence. 
    
    e. The determination of the value X for different languages was informed by an analysis of average entailment scores obtained from our cross-lingual NLI model across five languages. This inspection revealed lower entailment scores for English and Chinese, suggesting a higher prevalence of unfaithful content in summaries in these languages. Based on these findings, we chose threshold values (e.g., 10 for German, French, and Czech; 20 for Chinese and English) tailored to the observed levels of faithfulness in each language, optimizing our model's sensitivity to unfaithfulness. 
    
    f. INFUSE also produces sentence-level annotation.
    
    i. We email one of the authors and obtain the faithfulness labels. They have also granted permission for these annotations to be published.




Meta review:

Summary Of Weaknesses:
1. Extending the current work to the LLM setting would be very interesting and could unlock novel capabilities in cross-lingual summarization. While not a major shortcoming of this work, it would be a valuable direction for future research.
2. The paper would benefit from a discussion on ablation studies that analyze the effectiveness of various sub-components of the proposed method. This could include investigating the impact of additional embeddings in the unlikelihood loss function.
3. While the challenges of incorporating human evaluation in multiple cross-lingual settings are acknowledged, including human evaluation for at least one language pair would strengthen the paper's findings.
4. The reviewers have provided several important corrections and suggestions. It is recommended that the authors incorporate these in the next iteration of the paper.


## Commitment to EACL

Dear PC/SACs,

We are committing to ACL as we consider our short paper to have favourable meta-review and reviews (they acknowledge our contribution to cross-lingual summarisation). 

We will address those points suggested by the meta-reviewer (which are suggestions for minor revisions rather than major weaknesses).
1. We agree that exploring the application of our approach in the context of large language models (LLMs) could open exciting avenues in cross-lingual summarization. We will discuss this as future directions.
2. We will incorporate a detailed ablation study focusing on the role of additional embeddings in the unlikelihood loss function.
3. We will add a human evaluation on at least some language pairs (we have already done this on the languages we speak). This will complement the various automatic metrics and multiple-references we use in the automatic evaluation.
4. We are committed to revising our manuscript to incorporate all constructive suggestions provided by the reviewers. 

We would like to point out that from our 4 reviews, reviewer *rMs1* gives a bad quality review with soundness=3 and overall-assessment=2 scores, lowering our average ranking. 
Most of the weaknesses pointed out by this reviewer are questions but not weaknesses. This review is the only one not listed as a great review by the meta-reviewer, indicating its bad quality.  

Thank you in advance, 
The Authors
